Low-Rank plus Sparse Decomposition of Covariance Matrices using Neural Network Parametrization

This paper revisits the problem of decomposing a positive semidefinite matrix as a sum of a matrix with a given rank plus a sparse matrix. An immediate application can be found in portfolio optimization, when the matrix to be decomposed is the covariance between the different assets in the portfolio. Our approach consists in representing the low-rank part of the solution as the product $MM^{T}$, where $M$ is a rectangular matrix of appropriate size, parametrized by the coefficients of a deep neural network. We then use a gradient descent algorithm to minimize an appropriate loss function over the parameters of the network. We deduce its convergence rate to a local optimum from the Lipschitz smoothness of our loss function. We show that the rate of convergence grows polynomially in the dimensions of the input, output, and the size of each of the hidden layers.

==> images/simulated/batch/table.csv <==
N,given_rank,forced_rank,sparsity,algo,rankL,rankL_sdt_,sparsityS,sparsityS_sdt_,normSS,normSS_sdt_,normLL,normLL_sdt_
10,2,2,0.95,FPCP,2.0,0.0,0.75,0.13915671022268428,2.08,1.230335726539712,1.29,0.27895553409101137
10,2,2,0.95,DNN,2.0,0.0,0.02,0.02066397831977181,3.36,1.7419765182114249,0.42,0.160645572612506
10,2,2,0.95,FPCP,2.0,0.0,0.74,0.1201680489980577,1.81,1.314403358942758,0.29,0.11757873957480587
10,2,2,0.95,DNN,2.0,0.0,0.02,0.02066397831977181,3.36,1.7419765182114249,0.42,0.160645572612506
10,2,2,0.95,FPCP,2.0,0.0,0.76,0.13676881954597891,1.65,1.2114914609686696,0.27,0.12515446456279528
10,2,2,0.95,DNN,2.0,0.0,0.02,0.020449694374244307,3.31,1.8482890358382815,0.41,0.15715886866480025
10,2,2,0.95,FPCP,2.0,0.0,0.55,0.0,2.19,0.0,0.27,0.0
10,2,2,0.95,DNN,2.0,0.0,0.0,0.0,4.52,0.0,0.41,0.0
10,2,2,0.95,FPCP,2.0,0.0,0.77,0.17147886167105267,1.67,1.4203904392806932,0.28,0.12846789482201382
10,2,2,0.95,DNN,2.0,0.0,0.01,0.015132745950421559,3.6,1.9786156776898334,0.48,0.1872431574183685
10,2,2,0.95,FPCP,2.0,0.0,0.77,0.17147886167105267,1.67,1.4203904392806932,0.28,0.12846789482201382
10,2,2,0.95,DNN,2.0,0.0,0.01,0.015132745950421559,3.6,1.9786156776898334,0.48,0.1872431574183685
10,2,2,0.95,FPCP,2.0,0.0,0.74,0.18762729012592969,1.83,1.0988612287272679,0.33,0.06004165220911181
10,2,2,0.95,DNN,2.0,0.0,0.04,0.033481338085566414,2.75,1.7686234760400532,0.39,0.20546532554180516
10,2,2,0.95,FPCP,2.0,0.0,0.74,0.18762729012592969,1.83,1.0988612287272679,0.33,0.06004165220911181
10,2,2,0.95,DNN,2.0,0.0,0.04,0.033481338085566414,2.75,1.7686234760400532,0.39,0.20546532554180516
10,2,2,0.95,FPCP,2.0,0.0,0.74,0.18762729012592969,1.83,1.0988612287272679,0.33,0.06004165220911181
10,2,2,0.95,DNN,2.0,0.0,0.04,0.033481338085566414,2.75,1.7686234760400532,0.39,0.20546532554180516
10,2,2,0.95,FPCP,2.0,0.0,0.74,0.18762729012592969,1.83,1.0988612287272679,0.33,0.06004165220911181
10,2,2,0.95,DNN,2.0,0.0,0.04,0.033481338085566414,2.75,1.7686234760400532,0.39,0.20546532554180516
10,2,2,0.95,FPCP,2.0,0.0,0.74,0.18762729012592969,1.83,1.0988612287272679,0.33,0.06004165220911181
10,2,2,0.95,DNN,2.0,0.0,0.04,0.033481338085566414,2.75,1.7686234760400532,0.39,0.20546532554180516
10,2,2,0.95,FPCP,2.0,0.0,0.74,0.18762729012592969,1.83,1.0988612287272679,0.33,0.06004165220911181
10,2,2,0.95,DNN,2.0,0.0,0.04,0.033481338085566414,2.75,1.7686234760400532,0.39,0.20546532554180516
10,2,2,0.95,FPCP,2.0,0.0,0.74,0.18762729012592969,1.83,1.0988612287272679,0.33,0.06004165220911181
10,2,2,0.95,DNN,2.0,0.0,0.04,0.033481338085566414,2.75,1.7686234760400532,0.39,0.20546532554180516
10,2,2,0.95,FPCP,2.0,0.0,0.74,0.18762729012592969,1.83,1.0988612287272679,0.33,0.06004165220911181
10,2,2,0.95,DNN,2.0,0.0,0.04,0.033481338085566414,2.75,1.7686234760400532,0.39,0.20546532554180516
10,2,2,0.95,FPCP,2.0,0.0,0.74,0.18762729012592969,1.83,1.0988612287272679,0.33,0.06004165220911181
10,2,2,0.95,DNN,2.0,0.0,0.04,0.033481338085566414,2.75,1.7686234760400532,0.39,0.20546532554180516
10,2,2,0.95,FPCP,2.0,0.0,0.74,0.18762729012592969,1.83,1.0988612287272679,0.33,0.06004165220911181
10,2,2,0.95,DNN,2.0,0.0,0.04,0.033481338085566414,2.75,1.7686234760400532,0.39,0.20546532554180516
10,2,2,0.95,FPCP,2.0,0.0,0.74,0.18762729012592969,1.83,1.0988612287272679,0.33,0.06004165220911181
10,2,2,0.95,DNN,2.0,0.0,0.04,0.033481338085566414,2.75,1.7686234760400532,0.39,0.20546532554180516
10,2,2,0.95,FPCP,2.0,0.0,0.74,0.18762729012592969,1.83,1.0988612287272679,0.33,0.06004165220911181
10,2,2,0.95,DNN,2.0,0.0,0.04,0.033481338085566414,2.75,1.7686234760400532,0.39,0.20546532554180516
10,2,2,0.95,FPCP,2.0,0.0,0.74,0.18762729012592969,1.83,1.0988612287272679,0.33,0.06004165220911181
10,2,2,0.95,DNN,2.0,0.0,0.04,0.033481338085566414,2.75,1.7686234760400532,0.39,0.20546532554180516
10,2,2,0.95,FPCP,2.0,0.0,0.74,0.18762729012592969,1.83,1.0988612287272679,0.33,0.06004165220911181
10,2,2,0.95,DNN,2.0,0.0,0.04,0.033481338085566414,2.75,1.7686234760400532,0.39,0.20546532554180516
10,2,2,0.95,FPCP,2.0,0.0,0.74,0.18762729012592969,1.83,1.0988612287272679,0.33,0.06004165220911181
10,2,2,0.95,DNN,2.0,0.0,0.04,0.033481338085566414,2.75,1.7686234760400532,0.39,0.20546532554180516
10,2,2,0.95,FPCP,2.0,0.0,0.74,0.18762729012592969,1.83,1.0988612287272679,0.33,0.06004165220911181
10,2,2,0.95,DNN,2.0,0.0,0.04,0.033481338085566414,2.75,1.7686234760400532,0.39,0.20546532554180516


==> images/simulated/batch/table_compare.csv <==
algo,N,given_rank,forced_rank,sparsity,rankL,rankL_sdt,sparsityS,sparsityS_sdt,normSS,normSS_sdt,normLL,normLL_sdt
FPCP,10,2,2,0.95,2.0,0.0,0.7528999999999999,0.13915671022268428,2.0839999999999996,1.230335726539712,1.2909,0.27895553409101137
DNN,10,2,2,0.95,2.0,0.0,0.02300000000000001,0.02066397831977181,3.3590999999999993,1.7419765182114249,0.417,0.160645572612506
FPCP,10,2,2,0.95,2.0,0.0,0.7442000000000003,0.1201680489980577,1.809099999999999,1.314403358942758,0.28819999999999996,0.11757873957480587
DNN,10,2,2,0.95,2.0,0.0,0.02300000000000001,0.02066397831977181,3.3590999999999993,1.7419765182114249,0.417,0.160645572612506
FPCP,10,2,2,0.95,2.0,0.0,0.7622999999999998,0.13676881954597891,1.6537999999999997,1.2114914609686696,0.26940000000000003,0.12515446456279528
DNN,10,2,2,0.95,2.0,0.0,0.020900000000000012,0.020449694374244307,3.305799999999999,1.8482890358382815,0.4147000000000001,0.15715886866480025
FPCP,10,2,2,0.95,2.0,0.0,0.55,0.0,2.19,0.0,0.27,0.0
DNN,10,2,2,0.95,2.0,0.0,0.0,0.0,4.52,0.0,0.41,0.0
FPCP,10,2,2,0.95,2.0,0.0,0.765,0.17147886167105267,1.6689999999999998,1.4203904392806932,0.276,0.12846789482201382
DNN,10,2,2,0.95,2.0,0.0,0.011,0.015132745950421559,3.6,1.9786156776898334,0.48,0.1872431574183685
FPCP,10,2,2,0.95,2.0,0.0,0.765,0.17147886167105267,1.6689999999999998,1.4203904392806932,0.276,0.12846789482201382
DNN,10,2,2,0.95,2.0,0.0,0.011,0.015132745950421559,3.6,1.9786156776898334,0.48,0.1872431574183685
FPCP,10,2,2,0.95,2.0,0.0,0.7360000000000001,0.18762729012592969,1.828,1.0988612287272679,0.32500000000000007,0.06004165220911181
DNN,10,2,2,0.95,2.0,0.0,0.037,0.033481338085566414,2.751,1.7686234760400532,0.392,0.20546532554180516
FPCP,10,2,2,0.95,2.0,0.0,0.7360000000000001,0.18762729012592969,1.828,1.0988612287272679,0.32500000000000007,0.06004165220911181
DNN,10,2,2,0.95,2.0,0.0,0.037,0.033481338085566414,2.751,1.7686234760400532,0.392,0.20546532554180516
FPCP,10,2,2,0.95,2.0,0.0,0.7360000000000001,0.18762729012592969,1.828,1.0988612287272679,0.32500000000000007,0.06004165220911181
DNN,10,2,2,0.95,2.0,0.0,0.037,0.033481338085566414,2.751,1.7686234760400532,0.392,0.20546532554180516
FPCP,10,2,2,0.95,2.0,0.0,0.7360000000000001,0.18762729012592969,1.828,1.0988612287272679,0.32500000000000007,0.06004165220911181
DNN,10,2,2,0.95,2.0,0.0,0.037,0.033481338085566414,2.751,1.7686234760400532,0.392,0.20546532554180516
FPCP,10,2,2,0.95,2.0,0.0,0.7360000000000001,0.18762729012592969,1.828,1.0988612287272679,0.32500000000000007,0.06004165220911181
DNN,10,2,2,0.95,2.0,0.0,0.037,0.033481338085566414,2.751,1.7686234760400532,0.392,0.20546532554180516
FPCP,10,2,2,0.95,2.0,0.0,0.7360000000000001,0.18762729012592969,1.828,1.0988612287272679,0.32500000000000007,0.06004165220911181
DNN,10,2,2,0.95,2.0,0.0,0.037,0.033481338085566414,2.751,1.7686234760400532,0.392,0.20546532554180516
FPCP,10,2,2,0.95,2.0,0.0,0.7360000000000001,0.18762729012592969,1.828,1.0988612287272679,0.32500000000000007,0.06004165220911181
DNN,10,2,2,0.95,2.0,0.0,0.037,0.033481338085566414,2.751,1.7686234760400532,0.392,0.20546532554180516
FPCP,10,2,2,0.95,2.0,0.0,0.7360000000000001,0.18762729012592969,1.828,1.0988612287272679,0.32500000000000007,0.06004165220911181
DNN,10,2,2,0.95,2.0,0.0,0.037,0.033481338085566414,2.751,1.7686234760400532,0.392,0.20546532554180516
FPCP,10,2,2,0.95,2.0,0.0,0.7360000000000001,0.18762729012592969,1.828,1.0988612287272679,0.32500000000000007,0.06004165220911181
DNN,10,2,2,0.95,2.0,0.0,0.037,0.033481338085566414,2.751,1.7686234760400532,0.392,0.20546532554180516
FPCP,10,2,2,0.95,2.0,0.0,0.7360000000000001,0.18762729012592969,1.828,1.0988612287272679,0.32500000000000007,0.06004165220911181
DNN,10,2,2,0.95,2.0,0.0,0.037,0.033481338085566414,2.751,1.7686234760400532,0.392,0.20546532554180516
FPCP,10,2,2,0.95,2.0,0.0,0.7360000000000001,0.18762729012592969,1.828,1.0988612287272679,0.32500000000000007,0.06004165220911181
DNN,10,2,2,0.95,2.0,0.0,0.037,0.033481338085566414,2.751,1.7686234760400532,0.392,0.20546532554180516
FPCP,10,2,2,0.95,2.0,0.0,0.7360000000000001,0.18762729012592969,1.828,1.0988612287272679,0.32500000000000007,0.06004165220911181
DNN,10,2,2,0.95,2.0,0.0,0.037,0.033481338085566414,2.751,1.7686234760400532,0.392,0.20546532554180516
FPCP,10,2,2,0.95,2.0,0.0,0.7360000000000001,0.18762729012592969,1.828,1.0988612287272679,0.32500000000000007,0.06004165220911181
DNN,10,2,2,0.95,2.0,0.0,0.037,0.033481338085566414,2.751,1.7686234760400532,0.392,0.20546532554180516
FPCP,10,2,2,0.95,2.0,0.0,0.7360000000000001,0.18762729012592969,1.828,1.0988612287272679,0.32500000000000007,0.06004165220911181
DNN,10,2,2,0.95,2.0,0.0,0.037,0.033481338085566414,2.751,1.7686234760400532,0.392,0.20546532554180516
FPCP,10,2,2,0.95,2.0,0.0,0.7360000000000001,0.18762729012592969,1.828,1.0988612287272679,0.32500000000000007,0.06004165220911181
DNN,10,2,2,0.95,2.0,0.0,0.037,0.033481338085566414,2.751,1.7686234760400532,0.392,0.20546532554180516
FPCP,10,2,2,0.95,2.0,0.0,0.7360000000000001,0.18762729012592969,1.828,1.0988612287272679,0.32500000000000007,0.06004165220911181
DNN,10,2,2,0.95,2.0,0.0,0.037,0.033481338085566414,2.751,1.7686234760400532,0.392,0.20546532554180516


==> images/simulated/table.csv <==
N,given_rank,forced_rank,sparsity,algo,rankL,rankL_sdt_,sparsityS,sparsityS_sdt_,normSS,normSS_sdt_,normLL,normLL_sdt_
100,5,5,0.6,FPCP,5.0,0.0,0.08,0.004582575694955955,0.36,0.02547547840571366,0.78,0.03477067730142605
100,5,5,0.6,DNN,5.0,0.0,0.1,0.03399999999999999,0.01,0.009165151389911676,0.03,0.014142135623730935
100,5,5,0.95,FPCP,5.0,0.0,0.1,0.012000000000000146,3.87,0.38341100662343003,0.72,0.02154065922853848
100,5,5,0.95,DNN,5.0,0.0,0.25,0.03822302970723283,0.08,0.01577973383805953,0.01,0.004582575694955836
100,5,10,0.6,FPCP,7.2,0.39999999999999575,0.15,0.014696938456699336,0.3,0.026381811916545355,0.64,0.038209946349085096
100,5,10,0.6,DNN,10.0,0.0,0.11,0.019078784028338906,0.03,0.004582575694955825,0.06,0.008062257748298492
100,5,10,0.95,FPCP,7.5,0.5,0.22,0.024103941586388438,3.06,0.3531132962662293,0.58,0.022000000000000908
100,5,10,0.95,DNN,10.0,0.0,0.25,0.07381734213584237,0.18,0.06481512169239524,0.03,0.010440306508910532
100,5,20,0.6,FPCP,9.7,0.4582575694955927,0.31,0.01897366596101172,0.19,0.024494897427831848,0.41,0.04335896677735687
100,5,20,0.6,DNN,20.0,0.0,0.08,0.021071307505705537,0.05,0.0060000000000000366,0.1,0.012206555615733767
100,5,20,0.95,FPCP,10.1,0.3000000000000057,0.59,0.04600000000000068,1.8,0.3030115509349439,0.34,0.031240998703627135
100,5,20,0.95,DNN,20.0,0.0,0.22,0.04825971404805467,0.32,0.10833282051160666,0.06,0.01777638883463115
100,10,5,0.6,FPCP,5.0,0.0,0.04,0.0040000000000000755,0.57,0.03041381265149216,0.86,0.007810249675905229
100,10,5,0.6,DNN,5.0,0.0,0.01,0.004582575694955848,0.36,0.022715633383202066,0.53,0.018867962264116758
100,10,5,0.95,FPCP,5.0,0.0,0.04,0.0030000000000000907,6.56,0.20858811087883278,0.84,0.01077032961426924
100,10,5,0.95,DNN,5.0,0.0,0.01,0.004000000000000008,4.35,0.17600000000001736,0.54,0.017916472867167806
100,10,10,0.6,FPCP,8.2,0.4000000000000135,0.06,0.007483314773547771,0.51,0.030675723300356346,0.77,0.007483314773544207
100,10,10,0.6,DNN,10.0,0.0,0.06,0.0161554944214035,0.03,0.009000000000000018,0.04,0.014000000000000007
100,10,10,0.95,FPCP,9.0,0.0,0.07,0.005385164807134297,5.78,0.20341091416143955,0.74,0.01004987562111625
100,10,10,0.95,DNN,10.0,0.0,0.16,0.05141984052872987,0.14,0.05173006862551029,0.02,0.007483314773547887
100,10,20,0.6,FPCP,11.5,0.5,0.14,0.011661903789690184,0.38,0.028722813232689527,0.57,0.01248999599679193
100,10,20,0.6,DNN,20.0,0.0,0.06,0.010049875621120823,0.05,0.008062257748298574,0.08,0.010000000000000142
100,10,20,0.95,FPCP,12.0,0.0,0.19,0.013266499161421435,4.09,0.19829523443593153,0.53,0.011832159566198111
100,10,20,0.95,DNN,20.0,0.0,0.17,0.037469987990390516,0.32,0.07833262411026493,0.04,0.010440306508910589
100,20,5,0.6,FPCP,4.6,0.48989794855663765,0.03,0.004582575694955813,0.92,0.03199999999999692,0.9,0.012999999999999028
100,20,5,0.6,DNN,5.0,0.0,0.01,2.3283064365386963e-10,0.71,0.028999999999997753,0.69,0.020099751242242166
100,20,5,0.95,FPCP,5.0,0.0,0.03,0.0,10.49,0.5146348219854384,0.9,0.009999999999988346
100,20,5,0.95,DNN,5.0,0.0,0.01,2.3283064365386963e-10,8.21,0.3779206265871429,0.69,0.023579652245104388
100,20,10,0.6,FPCP,7.3,0.45825756949558494,0.03,0.00299999999999991,0.87,0.030397368307140092,0.86,0.011874342087030998
100,20,10,0.6,DNN,10.0,0.0,0.01,0.004898979485566352,0.46,0.018138357147216178,0.45,0.015779733838059477
100,20,10,0.95,FPCP,8.1,0.3000000000000057,0.04,0.004582575694955884,9.96,0.48410845892213483,0.85,0.01019803902717434
100,20,10,0.95,DNN,10.0,0.0,0.01,0.004000000000000004,5.44,0.25326665789243247,0.46,0.019493588689619132
100,20,20,0.6,FPCP,11.4,0.4898979485566159,0.06,0.005999999999999928,0.77,0.031240998703626247,0.76,0.011661903789696433
100,20,20,0.6,DNN,20.0,0.0,0.04,0.004582575694955884,0.04,0.005000000000000071,0.04,0.0030000000000000907
100,20,20,0.95,FPCP,12.1,0.3000000000000057,0.07,0.00489897948556615,8.66,0.4206768355875868,0.74,0.0064031242374208795
100,20,20,0.95,DNN,20.0,0.0,0.11,0.02489979919597741,0.21,0.08222530024268689,0.02,0.009000000000000005
200,5,5,0.95,FPCP,5.0,0.0,0.06,0.004999999999999898,2.84,0.15233187453714023,0.78,0.008717797887072972
200,5,5,0.95,DNN,5.0,0.0,0.18,0.023685438564654295,0.08,0.009433981132056448,0.02,4.656612873077393e-10
400,10,10,0.95,FPCP,7.4,0.4898979485566304,0.02,4.656612873077393e-10,3.1,0.072910904534273,0.86,0.003999999999988122
400,10,10,0.95,DNN,10.0,0.0,0.12,0.04716990566028299,0.08,0.031064449134018145,0.02,0.009000000000000006
800,20,20,0.95,FPCP,9.0,0.0,0.01,2.3283064365386963e-10,3.29,0.037416573867672075,0.92,0.0
800,20,20,0.95,DNN,18.1,5.699999999999996,0.04,0.02491987158875423,1.16,1.588924479010881,0.32,0.44386484429384593
1600,40,40,0.95,FPCP,10.0,0.0,0.01,0.004898979485566357,3.42,0.018439088914525753,0.96,0.0
1600,40,40,0.95,DNN,16.6,19.106019993708788,0.01,0.01004987562112089,2.26,1.627330329097322,0.63,0.4522267130544148


==> images/simulated/table_compare.csv <==
algo,N,given_rank,forced_rank,sparsity,rankL,rankL_sdt,sparsityS,sparsityS_sdt,normSS,normSS_sdt,normLL,normLL_sdt
FPCP,100,5,5,0.6,5.0,0.0,0.077,0.004582575694955955,0.36100000000000004,0.02547547840571366,0.781,0.03477067730142605
DNN,100,5,5,0.6,5.0,0.0,0.10200000000000001,0.03399999999999999,0.014000000000000002,0.009165151389911676,0.030000000000000006,0.014142135623730935
FPCP,100,5,5,0.95,5.0,0.0,0.09599999999999999,0.012000000000000146,3.8660000000000005,0.38341100662343003,0.724,0.02154065922853848
DNN,100,5,5,0.95,5.0,0.0,0.24699999999999997,0.03822302970723283,0.081,0.01577973383805953,0.013000000000000001,0.004582575694955836
FPCP,100,5,10,0.6,7.2,0.39999999999999575,0.14799999999999996,0.014696938456699336,0.29800000000000004,0.026381811916545355,0.64,0.038209946349085096
DNN,100,5,10,0.6,10.0,0.0,0.10600000000000001,0.019078784028338906,0.027000000000000003,0.004582575694955825,0.05500000000000001,0.008062257748298492
FPCP,100,5,10,0.95,7.5,0.5,0.22299999999999995,0.024103941586388438,3.0589999999999997,0.3531132962662293,0.576,0.022000000000000908
DNN,100,5,10,0.95,10.0,0.0,0.24899999999999997,0.07381734213584237,0.177,0.06481512169239524,0.031000000000000007,0.010440306508910532
FPCP,100,5,20,0.6,9.7,0.4582575694955927,0.30999999999999994,0.01897366596101172,0.19,0.024494897427831848,0.41000000000000003,0.04335896677735687
DNN,100,5,20,0.6,20.0,0.0,0.08399999999999999,0.021071307505705537,0.048,0.0060000000000000366,0.09899999999999999,0.012206555615733767
FPCP,100,5,20,0.95,10.1,0.3000000000000057,0.592,0.04600000000000068,1.802,0.3030115509349439,0.33799999999999997,0.031240998703627135
DNN,100,5,20,0.95,20.0,0.0,0.219,0.04825971404805467,0.322,0.10833282051160666,0.05800000000000001,0.01777638883463115
FPCP,100,10,5,0.6,5.0,0.0,0.041999999999999996,0.0040000000000000755,0.575,0.03041381265149216,0.8630000000000001,0.007810249675905229
DNN,100,10,5,0.6,5.0,0.0,0.012999999999999998,0.004582575694955848,0.362,0.022715633383202066,0.5319999999999999,0.018867962264116758
FPCP,100,10,5,0.95,5.0,0.0,0.040999999999999995,0.0030000000000000907,6.561,0.20858811087883278,0.842,0.01077032961426924
DNN,100,10,5,0.95,5.0,0.0,0.011999999999999999,0.004000000000000008,4.351999999999999,0.17600000000001736,0.543,0.017916472867167806
FPCP,100,10,10,0.6,8.2,0.4000000000000135,0.06200000000000001,0.007483314773547771,0.513,0.030675723300356346,0.772,0.007483314773544207
DNN,100,10,10,0.6,10.0,0.0,0.05700000000000001,0.0161554944214035,0.026999999999999996,0.009000000000000018,0.038,0.014000000000000007
FPCP,100,10,10,0.95,9.0,0.0,0.07100000000000002,0.005385164807134297,5.782,0.20341091416143955,0.743,0.01004987562111625
DNN,100,10,10,0.95,10.0,0.0,0.16399999999999998,0.05141984052872987,0.142,0.05173006862551029,0.018,0.007483314773547887
FPCP,100,10,20,0.6,11.5,0.5,0.14200000000000004,0.011661903789690184,0.37500000000000006,0.028722813232689527,0.5680000000000001,0.01248999599679193
DNN,100,10,20,0.6,20.0,0.0,0.06300000000000001,0.010049875621120823,0.05499999999999999,0.008062257748298574,0.07999999999999999,0.010000000000000142
FPCP,100,10,20,0.95,12.0,0.0,0.188,0.013266499161421435,4.093,0.19829523443593153,0.53,0.011832159566198111
DNN,100,10,20,0.95,20.0,0.0,0.16599999999999998,0.037469987990390516,0.31799999999999995,0.07833262411026493,0.040999999999999995,0.010440306508910589
FPCP,100,20,5,0.6,4.6,0.48989794855663765,0.027000000000000003,0.004582575694955813,0.916,0.03199999999999692,0.901,0.012999999999999028
DNN,100,20,5,0.6,5.0,0.0,0.009999999999999998,2.3283064365386963e-10,0.7070000000000001,0.028999999999997753,0.6859999999999999,0.020099751242242166
FPCP,100,20,5,0.95,5.0,0.0,0.030000000000000006,0.0,10.489,0.5146348219854384,0.9000000000000001,0.009999999999988346
DNN,100,20,5,0.95,5.0,0.0,0.009999999999999998,2.3283064365386963e-10,8.206,0.3779206265871429,0.692,0.023579652245104388
FPCP,100,20,10,0.6,7.3,0.45825756949558494,0.031000000000000007,0.00299999999999991,0.874,0.030397368307140092,0.8630000000000001,0.011874342087030998
DNN,100,20,10,0.6,10.0,0.0,0.014000000000000002,0.004898979485566352,0.461,0.018138357147216178,0.449,0.015779733838059477
FPCP,100,20,10,0.95,8.1,0.3000000000000057,0.037,0.004582575694955884,9.957000000000003,0.48410845892213483,0.8540000000000001,0.01019803902717434
DNN,100,20,10,0.95,10.0,0.0,0.012,0.004000000000000004,5.436,0.25326665789243247,0.45999999999999996,0.019493588689619132
FPCP,100,20,20,0.6,11.4,0.4898979485566159,0.05800000000000001,0.005999999999999928,0.768,0.031240998703626247,0.758,0.011661903789696433
DNN,100,20,20,0.6,20.0,0.0,0.043,0.004582575694955884,0.045,0.005000000000000071,0.040999999999999995,0.0030000000000000907
FPCP,100,20,20,0.95,12.1,0.3000000000000057,0.06600000000000002,0.00489897948556615,8.659,0.4206768355875868,0.7430000000000001,0.0064031242374208795
DNN,100,20,20,0.95,20.0,0.0,0.11000000000000001,0.02489979919597741,0.207,0.08222530024268689,0.016999999999999998,0.009000000000000005
FPCP,200,5,5,0.95,5.0,0.0,0.05500000000000001,0.004999999999999898,2.845,0.15233187453714023,0.7780000000000001,0.008717797887072972
DNN,200,5,5,0.95,5.0,0.0,0.183,0.023685438564654295,0.07900000000000001,0.009433981132056448,0.019999999999999997,4.656612873077393e-10
FPCP,400,10,10,0.95,7.4,0.4898979485566304,0.019999999999999997,4.656612873077393e-10,3.1019999999999994,0.072910904534273,0.8620000000000001,0.003999999999988122
DNN,400,10,10,0.95,10.0,0.0,0.125,0.04716990566028299,0.08499999999999999,0.031064449134018145,0.023,0.009000000000000006
FPCP,800,20,20,0.95,9.0,0.0,0.009999999999999998,2.3283064365386963e-10,3.2900000000000005,0.037416573867672075,0.9200000000000002,0.0
DNN,800,20,20,0.95,18.1,5.699999999999996,0.037,0.02491987158875423,1.1629999999999998,1.588924479010881,0.32199999999999995,0.44386484429384593
FPCP,1600,40,40,0.95,10.0,0.0,0.006,0.004898979485566357,3.4200000000000004,0.018439088914525753,0.9600000000000002,0.0
DNN,1600,40,40,0.95,16.6,19.106019993708788,0.006999999999999999,0.01004987562112089,2.2640000000000002,1.627330329097322,0.631,0.4522267130544148

